Discovery of periodic variables in the hot subdwarf catalogue through a systematic search in Zwicky Transient Facility data

We conduct a systematic search for periodic variables in the hot subdwarf catalogue using data from the Zwicky Transient Facility. We present the classification of 67 HW Vir binaries, 496 reflection effect, pulsation or rotation sinusoids, 11 eclipsing signals, and 4 ellipsoidally modulated binaries. Of these, 486 are new discoveries that have not been previously published including a new mass-transferring hot subdwarf binary candidate. These sources were determined by applying the Lomb-Scargle and Box Least Squares periodograms along with manual inspection. We calculated variability statistics on all periodic sources, and compared our results to traditional methods of determining astrophysical variability. We find that $\approx60$\% percent of variable targets, mostly sinusoidal variability, would have been missed using a traditional $varindex$ cut. Most HW Virs, eclipsing systems and all ellipsoidal variables were recovered with a $varindex\,>0.02$. We also find a significant reddening effect, with some variable hot subdwarfs meshing with the main sequence stripe in the Hertzprung-Russell Diagram. Examining the positions of the variable stars in Galactic coordinates, we discover a higher proportion of variable stars within $|b|<25^\circ$ of the Galactic Plane, suggesting that the Galactic Plane may be fertile grounds for future discoveries if photometric surveys can effectively process the clustered field.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
